The fragility of thin discs in galaxies -- II. Thin discs as tracers of the assembly history of galaxies

Thin galactic discs and nuclear stellar discs (NSDs) are fragile structures that can be easily disturbed by merger events. By studying the age of the stellar populations in present-day discs, we can learn about the assembly history of galaxies and place constraints on their past merger events. Following on the steps of our initial work, we explore the fragility of such disc structures in intermediate-mass-ratio dry encounters using the previously constructed $N$-body model of the Fornax galaxy NGC 1381 (FCC 170), which hosts both a thin galactic disc and a NSD. We dismiss major and minor encounters, as the former were previously shown to easily destroy thin-disc structures, whereas the latter take several Hubble times to complete in the specific case of FCC 170. The kinematics and structure of the thin galactic disc are dramatically altered by the mergers, whereas the NSD shows a remarkable resilience, exhibiting only a smooth increase of its size when compared to the model evolved in isolation. Our results suggest that thin galactic discs are better tracers for intermediate-mass-ratio mergers, while NSDs may be more useful for major encounters. Based on our simulations and previous analysis of the stellar populations, we concluded that FCC 170 has not experienced any intermediate-mass-ratio dry encounters for at least $\sim$10 Gyr, as indicated by the age of its thin-disc stellar populations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
